Cached Long Short-Term Memory Neural Networks for Document-Level Sentiment Classification

Recently, neural networks have achieved great success on sentiment classification due to their ability to alleviate feature engineering. However, one of the remaining challenges is to model long texts in document-level sentiment classification under a recurrent architecture because of the deficiency of the memory unit. To address this problem, we present a Cached Long Short-Term Memory neural networks (CLSTM) to capture the overall semantic information in long texts. CLSTM introduces a cache mechanism, which divides memory into several groups with different forgetting rates and thus enables the network to keep sentiment information better within a recurrent unit. The proposed CLSTM outperforms the state-of-the-art models on three publicly available document-level sentiment analysis datasets.

==> MEM2013.txt <==
No	Acc	MSE
1	59.2	0.5560
2	59.8	0.5657
3	60.3	0.5433
4	60.9	0.5317
5	59.9	0.5567
6	59.8	0.5495

==> MEM2014.txt <==
No	Acc	MSE
1	59.9	0.52612
2	60.7	0.50793
3	60.7	0.51196
4	62.3	0.48986
5	61.2	0.50659
6	60.8	0.49817

==> MEMIMDB.txt <==
No	Acc	MSE
1	43.3	2.2313
2	44.8	1.9475
3	46.2	2.1119
4	45.7	2.1286
5	45.4	2.0662
6	44.9	2.3342

==> conv_speed_BLSTM.txt <==
Iteration	Accuracy	MSE
0	40.9	1.14844
1	42.3	1.09741
2	48.9	0.77283
3	52.6	0.65857
4	54.3	0.62354
5	55.7	0.61926
6	56.2	0.60657
7	56.7	0.6272
8	57.2	0.57861
9	57.8	0.57349
10	58	0.58984

==> conv_speed_BLSTM_s.txt <==
Iteration	Accuracy	MSE
0	41.4	1.18526
1	47.9	0.74
2	52.6	0.67297
3	56	0.57854
4	56.8	0.5622
5	57.5	0.5411
6	58.4	0.53377
7	58.3	0.53969
8	58.8	0.52657
9	58	0.55757
10	59.2	0.52129


==> conv_speed_LSTM.txt <==
Iteration	Accuracy	MSE
0	27.6	2.46083
1	41.2	1.1091
2	42	1.08671
3	44	0.98829
4	46.3	0.86247
5	48	0.8177
6	49.9	0.73356
7	50.3	0.72662
8	52.8	0.6906
9	53	0.6767
10	53.2	0.65444

==> conv_speed_LSTM_s.txt <==
Iteration	Accuracy	MSE
0	27.7	2.48038
1	41.3	1.09919
2	41.3	1.0997
3	42.1	1.02599
4	45.5	0.84781
5	48.1	0.77563
6	50.2	0.76676
7	51.7	0.72212
8	52.3	0.65496
9	53.8	0.64197
10	53.7	0.63952

==> conv_speed_Multi_BLSTM.txt <==
Iteration	Accuracy	MSE
0	41.2	1.16174
1	54.1	0.61475
2	56.7	0.59216
3	57.4	0.57458
4	58.3	0.57007
5	59.1	0.5509
6	59.2	0.54431
7	59.6	0.54443
8	59.2	0.54346
9	59.6	0.54614
10	59.7	0.5658

==> conv_speed_converg.txt <==
LSTM
Iteration	Accuracy	MSE
0	27.6	2.46083
1	41.2	1.1091
2	42	1.08671
3	44	0.98829
4	46.3	0.86247
5	48	0.8177
6	49.9	0.73356
7	50.3	0.72662
8	52.8	0.6906
9	53	0.6767
10	53.2	0.65444

LSTM_s
Iteration	Accuracy	MSE
0	27.7	2.48038
1	41.3	1.09919
2	41.3	1.0997
3	42.1	1.02599
4	45.5	0.84781
5	48.1	0.77563
6	50.2	0.76676
7	51.7	0.72212
8	52.3	0.65496
9	53.8	0.64197
10	53.7	0.63952


BLSTM
Iteration	Accuracy	MSE
0	40.9	1.14844
1	42.3	1.09741
2	48.9	0.77283
3	52.6	0.65857
4	54.3	0.62354
5	55.7	0.61926
6	56.2	0.60657
7	56.7	0.6272
8	57.2	0.57861
9	57.8	0.57349
10	58	0.58984

BLSTM_s
Iteration	Accuracy	MSE
0	41.4	1.18526
1	47.9	0.74
2	52.6	0.67297
3	56	0.57854
4	56.8	0.5622
5	57.5	0.5411
6	58.4	0.53377
7	58.3	0.53969
8	58.8	0.52657
9	58	0.55757
10	59.2	0.52129

Multi_BLSTM
Iteration	Accuracy	MSE
0	41.2	1.16174
1	41.9	0.94373
2	54.1	0.61475
3	56.7	0.59216
4	57.4	0.57458
5	58.3	0.57007
6	59.1	0.5509
7	59.2	0.54431
8	59.6	0.54443
9	59.2	0.54346
10	59.6	0.54614

==> length.txt <==
Percentage	CBOW	CIFG-LSTM	CLSTM	CIFG-BLSTM	B-CLSTM
10	33.4	33.7	41.7	44.8	44.9
20	31.9	31.0	33.9	39.3	42
30	29.4	33.2	35.0	40.9	41.6
40	29.5	31.7	36.6	39.8	42.4
50	35.7	33.6	38.6	43.1	46.5
60	34.5	35.1	39.1	46.2	48.6
70	36.3	37.1	40.6	45	46.2
80	34.7	36.1	42.6	44.9	47.5
90	32.5	33.8	38.9	44	48.4
100	35.8	33.5	40.1	45.3	47.2
